How to Integrate Security Compliance Requirements with Agile Software Engineering at Scale?

Integrating security into agile software development is an open issue for research and practice. Especially in strongly regulated industries, complexity increases not only when scaling agile practices but also when aiming for compliance with security standards. To achieve security compliance in a large-scale agile context, we developed S2C-SAFe: An extension of the Scaled Agile Framework that is compliant to the security standard IEC~62443-4-1 for secure product development. In this paper, we present the framework and its evaluation by agile and security experts within Siemens' large-scale project ecosystem. We discuss benefits and limitations as well as challenges from a practitioners' perspective. Our results indicate that \ssafe contributes to successfully integrating security compliance with lean and agile development in regulated environments. We also hope to raise awareness for the importance and challenges of integrating security in the scope of Continuous Software Engineering.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

